Private Multi-Winner Voting for Machine Learning

Private multi-winner voting is the task of revealing $k$-hot binary vectors satisfying a bounded differential privacy (DP) guarantee. This task has been understudied in machine learning literature despite its prevalence in many domains such as healthcare. We propose three new DP multi-winner mechanisms: Binary, $\tau$, and Powerset voting. Binary voting operates independently per label through composition. $\tau$ voting bounds votes optimally in their $\ell_2$ norm for tight data-independent guarantees. Powerset voting operates over the entire binary vector by viewing the possible outcomes as a power set. Our theoretical and empirical analysis shows that Binary voting can be a competitive mechanism on many tasks unless there are strong correlations between labels, in which case Powerset voting outperforms it. We use our mechanisms to enable privacy-preserving multi-label learning in the central setting by extending the canonical single-label technique: PATE. We find that our techniques outperform current state-of-the-art approaches on large, real-world healthcare data and standard multi-label benchmarks. We further enable multi-label confidential and private collaborative (CaPC) learning and show that model performance can be significantly improved in the multi-site setting.

==> metadata.json <==
{
	"title": "Private Multi-Winner Voting for Machine Learning",
	"keywords": ["private multi-label classification", "differential privacy", "machine learning", "privacy", "multi-label classification", "Private Aggregation of Teacher Ensembles (PATE)"],
	"abstract": "Private multi-winner voting is the task of revealing k-hot binary vectors satisfying a bounded differential privacy (DP) guarantee. This task has been understudied in machine learning literature despite its prevalence in many domains such as healthcare. We propose three new DP multi-winner mechanisms: Binary, Tau, and Powerset voting. Binary voting operates independently per label through composition. Tau voting bounds votes optimally in their L2 norm for tight data-independent guarantees. Powerset voting operates over the entire binary vector by viewing the possible outcomes as a power set. Our theoretical and empirical analysis shows that Binary voting can be a competitive mechanism on many tasks unless there are strong correlations between labels, in which case Powerset voting outperforms it. We use our mechanisms to enable privacy-preserving multi-label learning in the central setting by extending the canonical single-label technique: PATE. We find that our techniques outperform current state-of-the-art approaches on large, real-world healthcare data and standard multi-label benchmarks. We further enable multi-label confidential and private collaborative (CaPC) learning and show that model performance can be significantly improved in the multi-site setting.",
	"authors": [
		{
			"first_name": "Adam",
			"last_name": "Dziedzic",
			"institution": "University of Toronto and Vector Institute"
		},
		{
			"first_name": "Christopher",
			"last_name": "A. Choquette-Choo",
			"institution": "Google Research, Brain Tea"
		},
		{
			"first_name": "Natalie",
			"last_name": "Dullerud",
			"institution": "University of Toronto and Vector Institute"
		},
		{
			"first_name": "Vinith",
			"last_name": "Suriyakumar",
			"institution": "MIT"
		},
		{
			"first_name": "Ali",
			"last_name": "Shahin Shamsabadi",
			"institution": "The Alan Turing Institue"
		},
		{
			"first_name": "Muhammad",
			"last_name": "Ahmad Kaleem",
			"institution": "University of Toronto and Vector Institute"
		},
		{
			"first_name": "Somesh",
			"last_name": "Jha",
			"institution": "University of Wisconsin-Madison"
		},
		{
			"first_name": "Nicolas",
			"last_name": "Papernot",
			"institution": "University of Toronto and Vector Institute"
		},
		{
			"first_name": "Xiao",
			"last_name": "Wang",
			"institution": "Northwestern University"
		}
	],
	"attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file"
}
